A Bayesian Network Approach for Enhancing Security-Focused Decision Support Systems

The adoption and integration of heterogeneous stacks in most of today's open-source based networks brings clear benefits like interoperability and availability of advanced features. Yet, on the other hand the increasing number of interconnecting components and moving parts requires maintaining an ever increasing base of interdisciplinary knowledge of different tools in different domains to ensure proper operation. To alleviate such efforts, this work proposes a Decision Support System (DSS) to guide infrastructure operators through the selection of security approaches (e.g. tools) to adopt in their environments. This framework easily captures the end-user high-level requirements on the security triad for different domains and runs inference on the designated models to provide the identified tools (security mechanisms) that better serve such needs. The presented DSS aims at delivering an understandable and extensible framework to accommodate varying requirements and Bayesian Network (BN) models. The architecture and modelling of the system are proposed, aligned with its theoretical framework. Its performance is evaluated in terms of time and prediction accuracy.

==> listings/cfg_model_categories.yaml <==
model:
  ...
    bayesian-network:
      global:
        random-variables:
          g_a: "Availability"
          ...
        bn-type: "DiscreteBayesianNetwork"
        inference:
          variable-elimination: True
          belief-propagation: False
      domain:
        ...
        ns:
          random-variables:
            ac:
              name: "Access control"
            ...
          links:
            ...
            - src: sc
              dst: [g_i, g_a]
          cpds:
            ...
            nv:
            ...
            - conditions:
                ac: 0
                sc: 1
              values:
                false: 1/3
                true: 2/3
            ...

